Dissecting Language Models: Machine Unlearning via Selective Pruning

Understanding and shaping the behaviour of Large Language Models (LLMs) is increasingly important as applications become more powerful and more frequently adopted. This paper introduces a machine unlearning method specifically designed for LLMs. We introduce a selective pruning method for LLMs that removes neurons based on their relative importance on a targeted capability compared to overall network performance. This approach is a compute- and data-efficient method for identifying and removing neurons that enable specific behaviours. Our findings reveal that both feed-forward and attention neurons in LLMs are specialized; that is, for specific tasks, certain neurons are more crucial than others. Code from all experiments is available at https://github.com/nickypro/selective-pruning

==> utils/relevant-papers.txt <==
# Modular Deep Learning
Pfeiffer, Jonas, et al. "Modular Deep Learning." arXiv preprint arXiv:2302.11529 (2023).
https://arxiv.org/abs/2302.11529v1
TL;DR: Paper that tries to summarise all the other modularity related research (more than I thought there was, but mainly proposing new architectures).


# Modular Large Language Models
https://suchin.io/assets/bloomberg_fellowship_statement.pdf
TL;DR: Research proposal saying making LLMs modular is good.


# MoEfication: Transformer Feed-forward Layers are Mixtures of Experts
https://arxiv.org/abs/2110.01786
TL;DR:
They do work similar to mine, looking only at MLP layers
They split the MLP layers via separation into groups, and use "MoE" +variety of routing funcs

# DEMIX Layers: Disentangling Domains for Modular Language Modeling
https://arxiv.org/abs/2108.05036
TL;DR:
Replace MLP with Mixture of Experts (MoE) "DEMix" Layer
8 experts, hard top1 routing for training, variation of routing techniques for tests.
Can add more experts post training
Has flaws of generalisation to some extent


# BitFit: Simple Parameter-efficient Fine-tuning for Transformer-based Masked Language-models
https://aclanthology.org/2022.acl-short.1.pdf
TL;DR: They fine-tuned LLM on tasks adjusting biases only and it was fine
Some works study the contextualized representations as neurons and find that they capture amounts of linguistic information (Dalvi et al., 2019; Durrani et al., 2020; Antverg & Belinkov, 2022). Other works study the neurons in feedforward layers and find that there is various information encoded by neurons such as concepts and facts (Suau et al., 2020; Dai et al., 2022). In this work, we follow the neuron definition of the second group and try to understand how neurons are organized to form a modular structure, which is a new interpretation perspective.


# Editing Models with Task Arithmetic
https://arxiv.org/abs/2212.04089
TL;DR:
They take a pre-trained model (with θ) fine tune the model (with θ + τ) and interpolate between them ( θ => θ + λτ ). This seems to work fine or something, even with multiple tasks.
Also tried negation for toxic finetuned (vs civil) and it worked.


# Branch specialization
https://distill.pub/2020/circuits/branch-specialization
TL;DR:
it seems surprisingly common for similar features to be near eachother
Looks at AlexNet which is split on 2 GPUs, results: 1 is Color vs 2 is Black&White.
"surprisingly common" => Hypothesis: being nearby is good for gradients or something
Maybe in residual stream archtectures can think of each adjustement as a parallel branch doing a specialised task
hypothesised + did experiment with 4xGPU AlexNet => (high freq | low freq) X (color | B&W).


# Optimal Brain Compression: A Framework for Accurate Post-Training Quantization and Pruning
https://papers.nips.cc/paper_files/paper/2022/file/1caf09c9f4e6b0150b06a07e77f2710c-Paper-Conference.pdf
TL;DR: We can make the model smaller without much data. We use the Hessian Matrix to remove neurons that have the lowest second derivative of loss.


# SAViT: Structure-Aware Vision Transformer Pruning via Collaborative Optimization
https://papers.nips.cc/paper_files/paper/2022/file/3b11c5cc84b6da2838db348b37dbd1a2-Paper-Conference.pdf
TL;DR: we prune the model and make it smaller, and slightly better. We do this by weighing the  interactions between things when evaluating what to prune, and use an evolutionary algo.


# Pruning has a disparate impact on model accuracy
https://papers.nips.cc/paper_files/paper/2022/file/7087c949df293f13c0052ac825936e6f-Paper-Conference.pdf
When pruning image recognition models using hessians, things that the model is bad at are pruned earlier -> "rich get richer, poor get poorer". Can try to make it prune less differentially by using gradient and hessian normalisation or something.


# Aging with GRACE: Lifelong Model Editing with Discrete Key-Value Adaptors
https://arxiv.org/pdf/2211.11031.pdf
TL;DR: Do "ROME" style intervention, but instead train a mini attached model that detects when the input is the target and updates the fact accordingly (easier to update and helps fix false positive generalisation)


# MASS-EDITING MEMORY IN A TRANSFORMER
https://www.semanticscholar.org/reader/96dbe608db0f906756efe8d88cf4360b11806a72
Like ROME but for 1000s of facts (up to 20B model)


# Structured Pruning of Large Language Models
https://arxiv.org/pdf/1910.04732.pdf
TL;DR: Factorise the weights matrices W -> PQ  and learn some mask G, W -> PGQ to be effective at pruning (not sure how. Something about a Augmented Lagrangian. Maybe it is added in training?).


# Network Trimming: A Data-Driven Neuron Pruning Approach towards Efficient Deep Architectures
https://arxiv.org/pdf/1607.03250.pdf
TL;DR: Prune vision model based on "Average Percentage of Zero" neuron activations in a channel.


# Channel Pruning for Accelerating Very Deep Neural Networks
https://arxiv.org/pdf/1707.06168.pdf
TL;DR: Did not read. Prune a CNN's channels and it gets smaller


# Multi-Granularity Structural Knowledge Distillation for Language Model Compression
https://aclanthology.org/2022.acl-long.71.pdf


# A New Method to Prune the Neural Network
https://sci-hub.se/https://doi.ieeecomputersociety.org/10.1109/IJCNN.2000.859436
"Pruning based on basic statistical quantities for neurons"



